The wide-field VLBA calibrator survey -- WFCS

The paper presents the results of the largest to date VLBI absolute astrometry campaign of observations of 13,645 radio sources with the Very Long Baseline Array (VLBA). Of them, 7220 have been detected, including 6755 target sources that have never been observed with VLBI before. This makes the present VLBI catalogue the largest ever published. Positions of the target sources have been determined with the median uncertainty 1.7 mas, and 15,599 images of 7179 sources have been generated. Unlike to previous absolute radio astrometry campaigns, observations were made at 4.3 and 7.6 GHz simultaneously using a single wide-band receiver. Because of the fine spectral and time resolutions, the field of view was 4 to 8 arcminutes -- much greater than 10 to 20 arcseconds in previous surveys. This made possible to use input catalogues with low position accuracy and detect a compact component in extended sources. Unlike to previous absolute astrometry campaigns, both steep and flat spectrum sources were observed. The observations were scheduled in the so-called fill-in mode to fill the gaps between other high priority programs. That was achieved by development of the totally automatic scheduling procedure.

==> datafile7.txt <==
Title: The wide-field VLBA calibrator survey --- WFCS
Author: Petrov L.
Table: 43 WFCS target sources that have two or more components which
    positions were independently determined.
================================================================================
Byte-by-byte Description of file: datafile7.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label    Explanations
--------------------------------------------------------------------------------
   1- 15 A15    ---    IAU1     IAU J2000 source name of the first source in the pair
  18- 32 A15    ---    IAU2     IAU J2000 source name of the second source in the pair
  35- 31 F7.4   arcsec dist     Distance between the sources
--------------------------------------------------------------------------------
WFCS J0403+702A  WFCS J0403+7026   0.0782
WFCS J0241+612A  WFCS J0241+6126   0.1140
WFCS J2108-210A  WFCS J2108-2101   0.1167
WFCS J0904+593A  WFCS J0904+5938   0.1401
WFCS J0031+540A  WFCS J0031+5401   0.1452
WFCS J0132+521A  WFCS J0132+5211   0.1481
WFCS J0023+273A  WFCS J0023+2734   0.1523
WFCS J0716+470A  WFCS J0716+470B   0.1743
WFCS J0735+234A  WFCS J0735+2341   0.1851
WFCS J0453+100A  WFCS J0453+1001   0.1902
WFCS J1145+695A  WFCS J1145+6958   0.2020
WFCS J2209-233A  WFCS J2209-2331   0.2029
WFCS J1043-135A  WFCS J1043-1353   0.2351
WFCS J0855-071A  WFCS J0855-0715   0.2463
WFCS J0132-065A  WFCS J0132-0652   0.3018
WFCS J0543+811A  WFCS J0543+8118   0.3067
WFCS J0952+282A  WFCS J0952+2828   0.3225
WFCS J2319+282A  WFCS J2319+2828   0.3343
WFCS J0221+355A  WFCS J0221+355B   0.3351
WFCS J1711+301A  WFCS J1711+3019   0.4341
WFCS J1406-273B  WFCS J1406-2736   0.4665
WFCS J2020+294A  WFCS J2020+2942   0.4686
WFCS J1424+225B  WFCS J1424+225A   0.5059
WFCS J1938+664C  WFCS J1938+664A   0.8845
WFCS J0157-104A  WFCS J0157-1043   0.9308
WFCS J1156+312A  WFCS J1156+3128   0.9387
WFCS J1938+664B  WFCS J1938+664A   1.1321
WFCS J1406-273A  WFCS J1406-2736   1.1387
WFCS J1308+654A  WFCS J1308+6544   1.2440
WFCS J1424+225C  WFCS J1424+225A   1.2887
WFCS J1155+193A  WFCS J1155+193B   1.5569
WFCS J1033+071B  WFCS J1033+071A   1.7027
WFCS J1812-064A  WFCS J1812-0648   1.8523
WFCS J2157+662A  WFCS J2157+662B   1.8905
WFCS J0207+795A  WFCS J0207+7956   5.3785
WFCS J2014+233A  WFCS J2014+233B  10.6322
WFCS J0257+060A  WFCS J0257+0601  16.2016
WFCS J1559+255A  WFCS J1559+2556  28.1104
WFCS J1919+7433  WFCS J1919+7434  46.7950
WFCS J0413-1619  WFCS J0413-1618  47.1928
WFCS J1152+2312  WFCS J1152+2313  52.2725
WFCS J1522+7645  WFCS J1523+7645  59.0354
WFCS J1715+2146  WFCS J1715+2145  59.4477

